On the conditions for warping and breaking protoplanetary discs

Recent observations demonstrate that misalignments and other out-of-plane structures are common in protoplanetary discs. Many of these have been linked to a central host binary with an orbit that is inclined with respect to the disc. We present simulations of misaligned circumbinary discs with a range of parameters to gain a better understanding of the link between those parameters and the disc morphology in the wave-like regime of warp propagation that is appropriate to protoplanetary discs. The simulations confirm that disc tearing is possible in protoplanetary discs as long as the mass ratio, $\mu$, and disc-binary inclination angle, $i$, are not too small. For the simulations presented here this corresponds to $\mu > 0.1$ and $i \gtrsim 40^\circ$. For highly eccentric binaries, tearing can occur for discs with smaller misalignment. Existing theoretical predictions provide an estimate of the radial extent of the disc in which we can expect breaking to occur. However, there does not seem to be a simple relationship between the disc properties and the radius within the circumbinary disc at which the breaks appear, and furthermore the radius at which the disc breaks can change as a function of time in each case. We discuss the implications of our results for interpreting observations and suggest some considerations for modelling misaligned discs in the future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
